Metallicity beats sSFR: The connection between superluminous supernova host galaxy environments and the importance of metallicity for their production

We analyse 33 Type I superluminous supernovae (SLSNe) taken from ZTF's Bright Transient Survey to investigate the local environments of their host galaxies. We use a spectroscopic sample of galaxies from the SDSS to determine the large-scale environmental density of the host galaxy. Noting that SLSNe are generally found in galaxies with low stellar masses, high star formation rates, and low metallicities, we find that SLSN hosts are also rarely found within high-density environments. Only $3\substack{+9 \\-1}$ per cent of SLSN hosts were found in regions with 2 or more bright galaxies within 2 Mpc. For comparison, we generate a sample of 662 SDSS galaxies matched to the photometric properties of the SLSN hosts. This sample is also rarely found within high-density environments, suggesting that galaxies with properties required for SLSN production favour more isolated environments. Furthermore, we select galaxies within the Illustris-TNG simulation to match SLSN host galaxy properties in colour and stellar mass. We find that the fraction of simulated galaxies in high-density environments quantitatively matches the observed SLSN hosts only if we restrict to simulated galaxies with metallicity $12+\log($O/H$) \leq 8.12$. In contrast, limiting to only the highest sSFR galaxies in the sample leads to an overabundance of SLSN hosts in high-density environments. Thus, our measurement of the environmental density of SLSN host galaxies appears to break the degeneracy between low-metallicity or high-sSFR as the driver for SLSN hosts and provides evidence that the most constraining factor on SLSN production is low-metallicity.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
